The NASA Astrophysics Data System: Data Holdings

Since its inception in 1993, the ADS Abstract Service has become an indispensable research tool for astronomers and astrophysicists worldwide. In those seven years, much effort has been directed toward improving both the quantity and the quality of references in the database. From the original database of approximately 160,000 astronomy abstracts, our dataset has grown almost tenfold to approximately 1.5 million references covering astronomy, astrophysics, planetary sciences, physics, optics, and engineering. We collect and standardize data from approximately 200 journals and present the resulting information in a uniform, coherent manner. With the cooperation of journal publishers worldwide, we have been able to place scans of full journal articles on-line back to the first volumes of many astronomical journals, and we are able to link to current version of articles, abstracts, and datasets for essentially all of the current astronomy literature. The trend toward electronic publishing in the field, the use of electronic submission of abstracts for journal articles and conference proceedings, and the increasingly prominent use of the World Wide Web to disseminate information have enabled the ADS to build a database unparalleled in other disciplines. The ADS can be accessed at http://adswww.harvard.edu

==> ADS_dataT2.txt <==
%auto-ignore
Journal  Source          Full Name                          How Often     Kind   Links^{a}
------------------------------------------------------------------------------------------
A&A     Springer  Astronomy & Astrophysics                  3x month      abstracts  E,F 
A&ARv   Springer  Astronomy & Astrophysics Review           occasionally  abstracts  F 
A&AS    EDP Sci   Astronomy & Astrophysics Supplement       2x month      abstracts  E,F,R
AcA     AcA       Acta Astronomica                          4x year       abstracts  G 
ADIL    NCSA ADIL Astronomy Data Image Library              occasionally  abstracts  D  
AdSpR   Elsevier  Advances in Space Research                often         abstracts   
AGAb    AG^{b}    Astronomische Gesellschaft Abstracts      occasionally  abstracts   
AJ      UCP^{c}   Astronomical Journal                      monthly       abstracts  E,F,R
AN      AN        Astronomische Nachrichten                 bimonthly     abstracts   
Ap&SS   Kluwer    Astrophysics and Space Science            often         abstracts   
APh     Kluwer    Astroparticle Physics                     bimonthly     abstracts  E 
ApJ     UCP       Astrophysical Journal                     3x month      abstracts  E,F,R
ApJL    UCP       Astrophysical Journal Letters             3x month      abstracts  E,F,R
ApJS    UCP       Astrophysical Journal Supplement          monthly       abstracts  E,F,R
ARA&A   AnnRev    Annual Review of Astronomy/Astrophysics   1x year       abstracts  E,F 
AREPS   AnnRev    Annual Review of Earth/Planetary Sciences 1x year       abstracts  E,F 
ARep    AIP^{d}   Astronomy Reports                         bimonthly     abstracts  M 
AstL    AstL      Astronomy Letters                         bimonthly     abstracts  M 
ATel    ATel      The Astronomer's Telegram                 often         abstracts  E 
AVest   AVest     Astronomicheskii Vestnik                  bimonthly     abstracts   
BAAS    AAS       Bulletin of American Astronomical Society 2x year (AAS) abstracts   
BAAS    AAS       Bulletin of American Astronomical Society 1x year (DDA) abstracts   
BAAS    AAS       Bulletin of American Astronomical Society 1x year (DPS) abstracts   
BAAS    AAS       Bulletin of American Astronomical Society 1x year (HEA) abstracts   
BAAS    AAS       Bulletin of American Astronomical Society 1x year (SPD) abstracts   
BaltA   BaltA     Baltic Astronomy                          4x year       abstracts  R 
BeSN    BeSN      BE Star Newsletter                        occasionally  ToC   G 
BOBeo   BOBeo     Bulletin Astronomique de Belgrade         occasionally  abstracts  G 
Books   CUP       Cambridge University Press                occasionally  ToC   
Books   LOC       Library of Congress                       occasionally  abstracts  L 
Books   Springer  Springer Verlag                           occasionally  ToC   
Books   USci      University Science Books Publishers       occasionally  abstracts  M 
Books   Wiley     Wiley Publishers                          occasionally  abstracts   
CeMDA   Kluwer    Celestial Mechanics & Dynamical Astronomy often         abstracts   
ChA&A  Elsevier   Chinese Astronomy and Astrophysics        4x year       ToC   
CoKon   Konkoly   Communications of the Konkoly Observatory occasionally  abstracts  G 
Confs   Boon      Priscilla Boon, Conference Proceedings    occasionally  ToC   
Confs   Editors   Conference Proceeding Editor Submissions  often         abstracts   
Confs   ESO       European Southern Observatory Library     monthly       ToC   
Confs   LPI       Lunar and Planetary Institute Proceedings occasionally  abstracts  F 
Confs   STSci     Space Telescope Science Institute Library monthly       ToC   
Confs   UTAL      University of Toronto Library             weekly        ToC   
CoSka   CoSka     Contr. from Ast. Obs. Skalnate Pleso      occasionally  abstracts  G 
DSSN    DSSN      Delta Scuti Star Newsletter               occasionally  abstracts  E 
DyAtO   Elsevier  Dynamics of Atmospheres and Oceans        occasionally  ToC   
E&PSL   Elsevier  Earth & Planetary Science Letters         occasionally  ToC        E,D 
EM&P    Kluwer    Earth, Moon, and Planets                  often         abstracts   
ESRv    Elsevier  Earth Science Reviews                     occasionally  ToC   
ExA     Kluwer    Experimental Astronomy                    occasionally  abstracts   
FCPh    OPA^{e}   Fundamentals of Cosmic Physics            occasionally  abstracts   
GeCoA   Elsevier  Geochimica et Cosmochimica Acta           often         ToC   
GeoRL   AGU^{f}   Geophysical Research Letters              2x month      ToC        E,F 
GeoJI   Blackwell Geophysical Journal International         2x month      abstracts  E,F,R
GReGr   Plenum    General Relativity and Gravitation        monthly       abstracts   
IAUC    CBAT^{g}  IAU Circulars                             weekly        abstracts  E 
IBVS    Konkoly   Information Bulletin on Variable Stars    often         abstracts  E,F 
Icar    AP^{h}    Icarus                                    monthly       abstracts  E,F,R
IrAJ    IrAJ      Irish Astronomical Journal                2x year       abstracts   
JASS    JASS      Journal of Astronomy and Space Sciences   occasionally  abstracts  F 
JAVSO   AAVSO     Journal of the A.A.V.S.O.                 occasionally  abstracts   
JBAA    BAA       Journal of the British Ast. Association   bimonthly     abstracts   
JIMO    IMO       Journal of the Int'l Meteor Organization  occasionally  abstracts   
JGR     AGU       J. of Geophys. Research A (Space Physics) monthly       ToC   
JGR     AGU       J. of Geophys. Research E (Planets)       monthly       ToC   
JKAS    KAS       Journal of Korean Astronomical Society    occasionally  abstracts   
JRASC   RASC      Journal of Royal Ast. Society Canada      occasionally  abstracts   
M&PS    M&PS      Meteoritics & Planetary Science           bimonthly     abstracts   
MNRAS   Blackwell Monthly Notices of Royal Ast. Society     3x month      abstracts  E,F,R
MPEC    CBAT      Minor Planet Electronic Circulars         weekly        abstracts  E 
Nature  Nature    Nature                                    weekly        abstracts   
NewA    Kluwer    New Astronomy                             often         abstracts  E 
NewAR   Elsevier  New Astronomy Reviews (formerly VA)       occasionally  abstracts   
OAP     OAP       Odessa Astronomical Publications          occasionally  abstracts   
Obs     Obs       The Observatory                           occasionally  ToC   
P&SS    Elsevier  Planetary and Space Science               monthly       ToC   
PASA    PASA      Publ. of Astronomical Society of Aust.    2x year       abstracts  E,F 
PASJ    PASJ      Publ. of Astronomical Society of Japan    bimonthly     abstracts  R 
PASP    UCP       Publ. of Astronomical Society of Pacific  monthly       abstracts  E,F,R
PDS     PDS       Planetary Data System                     occasionally  abstracts  P 
PEPI    Elsevier  Physics of Earth and Planetary Interiors  monthly       ToC   
PhDT    UMass     University of Massachusetts               occasionally  abstracts  D 
PhDT    UMI       University Microfilm, Inc.                occasionally  abstracts  M 
PKAS    KAS       Publications of Korean Ast. Society       occasionally  abstracts   
RvMA    AG        Reviews of Modern Astronomy               occasionally  ToC   
RMxAC   UNAM^{i}  Revista Mexicana Conference Series        occasionally  ToC   
S&T     Sky Pub   Sky & Telescope                           2x year       ToC   
Sci     Science   Science                                   weekly        ToC        E 
SoPh    Kluwer    Solar Physics                             often         abstracts   
SSRv    Kluwer    Space Science Reviews                     often         abstracts   
VA      Kluwer    Vistas in Astronomy                       occasionally  ToC   
Various ARI^{j}   Veroffentlichungen ARI                    occasionally  ToC        L  
Various Authors   Author Submissions                        often         abstracts   
Various Knudsen   Helen Knudsen Monthly Index of Astronomy  occasionally  ToC   
Various NED       NASA Extragalactic Database               occasionally  ToC        N 
Various SIMBAD    SIMBAD                                    2x month      ToC        D,S 
Various STI       NASA's Science and Technical Index        2x month      abstracts   
Various USNO      United States Naval Observatory Library   occasionally  ToC    
------------------------------------------------------------------------------------------
^{a} Letter codes describing what data are available
^{b} Astronomische Gesellschaft
^{c} University of Chicago Press
^{d} American Institute of Physics
^{e} Overseas Publishers Association
^{f} American Geophysical Union
^{g} Central Bureau for Astronomical Telegrams
^{h} Academic Press
^{i} Universitad Nacional Autonoma de Mexico
^{j} Astronomisches Rechen-Institut




==> ADS_dataT3.txt <==
%auto-ignore
Journal  Source          Full Name                          How Often     Kind   Links^{a}
------------------------------------------------------------------------------------------
ACAau   Elsevier  Acta Astronautica                         often         ToC  
ApOpt   OSA^{b}   Applied Optics                            often         abstracts  M 
ApScR   Kluwer    Applied Scientific Research               occasionally  ToC  
ChJLB   OSA       Chinese Journal of Lasers B               occasionally  abstracts  
IJQE    OSA       Journal of Quantum Electronics            often         abstracts  
JBO     SPIE^{c}  Journal of Biomedical Optics              occasionally  abstracts  
JEI     SPIE      Journal of Electronic Imaging             occasionally  abstracts  
JEnMa   Kluwer    Journal of Engineering Mathematics        occasionally  ToC  
JMiMi   IOP^{d}   Journal of Micromechanics & Microeng.     often         ToC        E 
JO      IOP       Journal of Optics                         often         ToC        E 
JOptT   OSA       Journal of Optical Technology             often         abstracts  M 
JVST    AIP       Journal of Vacuum & Science Technology    often         ToC        M 
OptCo   Elsevier  Optics Communications                     often         abstracts  
OptEn   SPIE      Optical Engineering                       often         abstracts  
OptFT   AP        Optical Fiber Technology                  often         abstracts   
OptL    OSA       Optics Letters                            often         ToC        M 
OptLE   Elsevier  Optics and Lasers in Engineering          bimonthly     ToC   
OptLT   Elsevier  Optics & Laser Technology                 occasionally  ToC  
OptPN   AIP       Optics & Photonics News                   often         abstracts  M 
OptSp   OSA       Optics and Spectroscopy                   often         abstracts  M 
OSAJ    AIP       Journal of Optical Society of America A   often         abstracts  M 
OSAJB   AIP       Journal of Optical Society of America B   often         abstracts  M 
PApO    IOP       Pure Applied Optics                       often         ToC        E 
PrAeS   Elsevier  Progress in Aerospace Sciences            occasionally  ToC  
RScI    AIP       Review of Scientific Instruments          often         ToC        M 
SPIE    SPIE      SPIE Proceedings                          often         abstracts  M  
------------------------------------------------------------------------------------------
^{a} Letter codes describing what data are available
^{b} Optical Society of America
^{c} The International Society for Optical Engineering (SPIE)
^{d} Institute of Physics



==> ADS_dataT4.txt <==
%auto-ignore
Journal  Source          Full Name                          How Often     Kind   Links^{a}
------------------------------------------------------------------------------------------
AcPhy   AIP       Acoustical Physics                        occasionally  ToC        M
ADNDT   AP        Atomic Data and Nuclear Data Tables       occasionally  abstracts 
AnPhy   AP        Annals of Physics                         often         abstracts 
ApPhL   AIP       Applied Physics Letters                   often         ToC        M 
ASAJ    AIP       Journal of Acoustical Society of America  often         ToC        M 
Chaos   AIP       Chaos                                     occasionally  ToC        M 
ComPh   AIP       Computers In Physics                      occasionally  ToC        M 
CQGra   IOP       Classical Quantum Gravity                 often         ToC  
Cryo    Elsevier  Cryogenics                                occasionally  ToC  
CryRp   AIP       Crystallography Reports                   occasionally  ToC        M 
CTM     IOP       Combustion Theory Modelling               often         ToC  
DokPh   AIP       Physics - Doklady                         occasionally  ToC   
EJPh    IOP       European Journal of Physics               often         ToC  
InfPh   Elsevier  Infrared Physics and Technology           often         abstracts  
JAP     AIP       Journal of Applied Physics                often         ToC        M 
JATP    Elsevier  Journal Atmospheric & Terrestrial Physics occasionally  ToC  
JChPh   AIP       Journal of Chemical Physics               often         ToC        M 
JCoPh   AP        Journal of Computational Physics          occasionally  abstracts 
JETP    AIP       JETP                                      occasionally  ToC        M 
JETPL   AIP       JETP Letters                              occasionally  ToC        M 
JFS     AP        Journal of Fluids and Structures          occasionally  ToC 
JGP     Elsevier  Journal of Geometry and Physics           occasionally  ToC 
JLTP    OSA       Journal of Low Temperature Physics        occasionally  ToC        M 
JLwT    OSA       Journal of Lightwave Technology           occasionally  ToC   
JMagR   AP        Journal of Magnetic Resonance             occasionally  abstracts 
JMMM    Elsevier  Journal of Magnetism & Magnetic Materials occasionally  abstracts 
JMPS    AIP       Journal of Mathematical Physics           often         ToC        M 
JMoSp   AP        Journal of Molecular Spectroscopy         occasionally  abstracts 
JNM     Elsevier  Journal of Nuclear Materials              occasionally  ToC 
JPCM    IOP       Journal of Physics of Condensed Matter    often         ToC  
JPCRD   AIP       Journal of Phys. & Chem. Reference Data   occasionally  ToC        M 
JPCS    Elsevier  J. of Physics and Chemistry of Solids     occasionally  ToC  
JPhA    IOP       J. of Physics A: Mathematical General     often         ToC  
JPhB    IOP       J. of Physics B: Atomic Molecular Physics often         ToC  
JPhD    IOP       J. of Physics D: Applied Physics          often         ToC  
JPhG    IOP       J. of Physics G: Nuclear Physics          often         ToC  
JRheo   AIP       Journal of Rheology                       often         ToC        M 
JSSCh   AP        Journal of Solid State Chemistry          occasionally  abstracts 
JSV     AP        Journal of Sound and Vibration            often         ToC 
JTePh   AIP       Journal of Technical Physics              occasionally  ToC        M 
MedPh   AIP       Medical Physics                           often         ToC        M 
MSMSE   IOP       Modelling Simul. Mater. Sci. Eng.         often         ToC  
MSSP    AP        Mechanical Systems & Signal Processing    occasionally  abstracts 
NIMPA   Elsevier  Nuclear Inst./Methods Physics Research A  often         abstracts  
NIMPB   Elsevier  Nuclear Inst./Methods Physics Research B  often         abstracts  
Nanot   IOP       Nanotechnology                            often         ToC  
NDS     AP        Nuclear Data Sheets                       occasionally  abstracts 
Nonli   IOP       Nonlinearity                              often         ToC  
NuGeo   Elsevier  Nuclear Geophysics                        occasionally  ToC  
NuPhA   Elsevier  Nuclear Physics A                         weekly        abstracts  E 
NuPhB   Elsevier  Nuclear Physics B                         weekly        abstracts  E 
NuPhS   Elsevier  Nuclear Physics B Proceedings Supplements monthly       abstracts  E 
PAN     AIP       Physics of Atomic Nuclei                  occasionally  ToC        M 
PCEB    Elsevier  Physics and Chemistry of the Earth Part B occasionally  ToC   
PCEC    Elsevier  Physics and Chemistry of the Earth Part C occasionally  ToC   
PhFl    AIP       Physics of Fluids                         often         ToC        M 
PhLA    Elsevier  Physics Letters A                         often         abstracts   
PhLB    Elsevier  Physics Letters B                         often         abstracts   
PhPl    AIP       Physics of Plasmas                        often         ToC        M 
PhR     Elsevier  Physics Reports                           often         ToC  
PhRvA   AIP       Physical Review A                         often         ToC        M 
PhRvB   AIP       Physical Review B                         often         ToC        M 
PhRvC   AIP       Physical Review C                         often         ToC        M 
PhRvD   AIP       Physical Review D                         often         ToC        M 
PhRvE   AIP       Physical Review E                         often         ToC        M 
PhRvL   AIP       Physical Review Letters                   often         ToC        M 
PhSS    AIP       Physics of the Solid State                occasionally  ToC        M 
PhT     AIP       Physics Today                             occasionally  ToC        M 
PhyA    Elsevier  Physica A                                 often         ToC  
PhyB    Elsevier  Physica B                                 often         abstracts  
PhyC    Elsevier  Physica C                                 often         ToC  
PhyD    Elsevier  Physica D                                 often         abstracts  
PhyE    Elsevier  Physica E                                 occasionally  abstracts  
PhyEd   IOP       Physics Education                         often         ToC  
PMB     IOP       Physics Medicine and Biology              often         ToC  
PPCF    IOP       Plasma Physics and Controlled Fusion      often         ToC  
PPN     AIP       Physics of Particles and Nuclei           occasionally  ToC        M 
PPNP    Elsevier  Progress in Particle and Nuclear Physics  occasionally  ToC  
PQE     Elsevier  Progress in Quantum Electronics           occasionally  ToC  
PSST    IOP       Plasma Sources Science Technology         often         ToC  
QuSOp   IOP       Quantum Semiclassical Optics              often         ToC  
RaPC    Elsevier  Radiation Physics and Chemistry           often         abstracts  
RPPh    IOP       Reports on Progress in Physics            often         ToC  
RvMP    AIP       Reviews of Modern Physics                 occasionally  ToC        M 
Semic   AIP       Semiconductors                            occasionally  ToC        M 
SeScT   IOP       Semiconductor Science Technology          often         ToC  
SMaS    IOP       Smart Material Structures                 often         ToC  
SuScT   IOP       Superconductor Science Technology         often         ToC  
SuMi    AP        Superlattices and Microstructures         occasionally  abstracts 
TePhL   AIP       Technical Physics Letters                 occasionally  ToC        M 
PhDT    UMI       University Microfilm, Inc.                occasionally  abstracts  
WRM     IOP       Waves Random Media                        often         ToC   
------------------------------------------------------------------------------------------
^{a} Letter codes describing what data are available


